Copula-Based Bounds for Multi-User Communications -- Part II: Outage Performance

In the first part of this two-part letter, we introduced methods to study the impact of dependency on the expected value of functions of two random variables. In this second part, we present tools to derive worst- and best-case bounds on the outage probability of multi-user communication systems, including multiple access channels, wiretap channels, and reconfigurable intelligent surface-assisted channels.

==> data/bounds-product-rayleigh-lx1-ly1.dat <==
rate	lower	upper	indep
0.001	5.1819758227322765e-05	0.05197716158694454	0.004938637625945819
0.0012067926406393288	6.360059768240056e-05	0.05702737292664517	0.005803433801784497
0.0014563484775012444	7.808788296781444e-05	0.06256080217090987	0.006814860381490151
0.0017575106248547913	9.59115670224886e-05	0.06862220389235729	0.007996642925275466
0.0021209508879201904	0.00011785072318737377	0.07526018962139969	0.009376074171974724
0.002559547922699536	0.00014486964364568422	0.08252750551996935	0.010984484562454933
0.0030888435964774815	0.00017816294823358447	0.09048131989146646	0.012857758542084596
0.003727593720314938	0.00021921205096209206	0.09918351894733468	0.015036896825395218
0.004498432668969444	0.0002698559807612355	0.10870100887022804	0.01756862340613785
0.005428675439323859	0.000332380396803611	0.11910602182767627	0.02050603426745179
0.006551285568595509	0.00040962974192448875	0.13047642322255448	0.0239092824190823
0.0079060432109077	0.0005051489289651379	0.1428960171504916	0.027846290990568123
0.009540954763499945	0.000623362877391731	0.15645484681607047	0.03239348257473418
0.01151395399326447	0.0007698047836812716	0.17124948659917072	0.03763650878761515
0.013894954943731374	0.0009514074625192048	0.18738332263724877	0.04367095904802898
0.016768329368110076	0.0011768767855753204	0.20496681929342975	0.050603021862812736
0.020235896477251564	0.0014571726749772473	0.2241177698260417	0.05855006543851149
0.02442053094548651	0.0018061320182096718	0.24496153108849095	0.06764109725874723
0.029470517025518096	0.0022412803549989313	0.26763124430036345	0.07801705441631313
0.03556480306223128	0.00278489688961292	0.29226804696053066	0.08983086800834705
0.04291934260128776	0.0034654228090968964	0.31902128489717674	0.10324723576836381
0.0517947467923121	0.00431933991085387	0.34804873824939697	0.11844202714269492
0.0625055192527397	0.005393701238611381	0.37951688064845224	0.1356012337335385
0.07543120063354615	0.006749577490975378	0.4136011964856059	0.1549193643839133
0.09102981779915217	0.008466808150594751	0.4504865858279793	0.17659716619996346
0.10985411419875583	0.010650640653353083	0.4903678882380773	0.20083852704095018
0.13257113655901082	0.013441148521949664	0.5334505518494194	0.22784637573345745
0.15998587196060574	0.01702681632093883	0.5799514562955616	0.257817334394298
0.19306977288832497	0.021664500237914552	0.6300998568157751	0.2909347788737502
0.2329951810515372	0.02770936285868597	0.6841383339835954	0.32735980798214803
0.2811768697974228	0.03566079736149419	0.7423234784101295	0.36721938103414353
0.3393221771895326	0.04623468503916062	0.8049257606208287	0.4105905185100235
0.4094915062380423	0.06048034302442096	0.8722275453505323	0.4574789287710368
0.49417133613238334	0.07997590833057755	0.9445173588857085	0.5077896904341779
0.5963623316594643	0.10716671061127725	1.0	0.5612867045770206
0.7196856730011514	0.14597582300587275	1.0	0.617536721985224
0.868511373751352	0.20295909679841695	1.0	0.6758334806698288
1.0481131341546852	0.2883779486257205	1.0	0.7350995359744918
1.2648552168552958	0.3881994110236606	1.0	0.7937716242861946
1.5264179671752318	0.4924895204136619	1.0	0.8496977537648712
1.8420699693267144	0.5993716875282036	1.0	0.9001232668516711
2.2229964825261934	0.7054237164312767	1.0	0.9419276203389566
2.6826957952797246	0.8050591774546492	1.0	0.9723552532122933
3.2374575428176433	0.8903568110768152	1.0	0.9903643189081116
3.906939937054613	0.9525737194070847	1.0	0.9979791043895307
4.714866363457389	0.9868707770796692	1.0	0.9998225544595343
5.689866029018293	0.9983740219653288	1.0	0.9999967945338323
6.866488450042998	0.9999573549101692	1.0	0.9999999973117174
8.286427728546842	0.9999999564054625	1.0	0.9999999999999964
10.0	0.9999999999999742	1.0	1.0


==> data/product_uniform_upper-X1_3-Y2_5.dat <==
s	upper
0.0	0.0
0.20202020202020202	0.0
0.40404040404040403	0.0
0.6060606060606061	0.0
0.8080808080808081	0.0
1.0101010101010102	0.0
1.2121212121212122	0.0
1.4141414141414141	0.0
1.6161616161616161	0.0
1.8181818181818181	0.0
2.0202020202020203	0.005050505050505083
2.2222222222222223	0.05555555555555558
2.4242424242424243	0.10606060606060608
2.6262626262626263	0.15656565656565657
2.8282828282828283	0.20647640145183255
3.0303030303030303	0.25467144237073625
3.2323232323232323	0.3012850201684808
3.4343434343434343	0.34646329786456603
3.6363636363636362	0.3903312216563793
3.8383838383838382	0.43299659756195175
4.040404040404041	0.47455321305776976
4.242424242424242	0.5150832636983766
4.444444444444445	0.5546592649810742
4.646464646464646	0.5933455769393537
4.848484848484849	0.6311996332353123
5.05050505050505	0.6682729418772677
5.252525252525253	0.7046119073792987
5.454545454545454	0.740258511824518
5.656565656565657	0.7752508833451177
5.858585858585858	0.8096237739629251
6.0606060606060606	0.8434089638517575
6.262626262626262	0.876635605412571
6.4646464646464645	0.9093305177640612
6.666666666666667	0.9415184401122529
6.8686868686868685	0.9732222508065229
7.070707070707071	1.0
7.2727272727272725	1.0
7.474747474747475	1.0
7.6767676767676765	1.0
7.878787878787879	1.0
8.080808080808081	1.0
8.282828282828282	1.0
8.484848484848484	1.0
8.686868686868687	1.0
8.88888888888889	1.0
9.09090909090909	1.0
9.292929292929292	1.0
9.494949494949495	1.0
9.696969696969697	1.0
9.8989898989899	1.0
10.1010101010101	1.0
10.303030303030303	1.0
10.505050505050505	1.0
10.707070707070708	1.0
10.909090909090908	1.0
11.11111111111111	1.0
11.313131313131313	1.0
11.515151515151516	1.0
11.717171717171716	1.0
11.919191919191919	1.0
12.121212121212121	1.0
12.323232323232324	1.0
12.525252525252524	1.0
12.727272727272727	1.0
12.929292929292929	1.0
13.131313131313131	1.0
13.333333333333334	1.0
13.535353535353535	1.0
13.737373737373737	1.0
13.93939393939394	1.0
14.141414141414142	1.0
14.343434343434343	1.0
14.545454545454545	1.0
14.747474747474747	1.0
14.94949494949495	1.0
15.15151515151515	1.0
15.353535353535353	1.0
15.555555555555555	1.0
15.757575757575758	1.0
15.959595959595958	1.0
16.161616161616163	1.0
16.363636363636363	1.0
16.565656565656564	1.0
16.767676767676768	1.0
16.96969696969697	1.0
17.171717171717173	1.0
17.373737373737374	1.0
17.575757575757574	1.0
17.77777777777778	1.0
17.97979797979798	1.0
18.18181818181818	1.0
18.383838383838384	1.0
18.585858585858585	1.0
18.78787878787879	1.0
18.98989898989899	1.0
19.19191919191919	1.0
19.393939393939394	1.0
19.595959595959595	1.0
19.7979797979798	1.0
20.0	1.0


==> data/rayleigh-comparison-corr-snr10-rate1.dat <==
integration	mc	rho
0.004678840160442221	0.004678840160444474	0.0
0.004690986200337818	0.004690288143169935	0.05263157894736842
0.004727805192858538	0.004726614155895903	0.10526315789473684
0.004790469970138273	0.00478891115255507	0.15789473684210525
0.004881040516074696	0.004879179000898214	0.21052631578947367
0.005002638920660376	0.0050004712347079695	0.2631578947368421
0.005159732912495471	0.005157169767532439	0.3157894736842105
0.005358578796236449	0.005355425542400258	0.3684210526315789
0.005607912160301966	0.0056038459419587095	0.42105263157894735
0.005920042801836504	0.005914578679967026	0.47368421052631576
0.006312640615247653	0.006305067616442235	0.5263157894736842
0.006811763053617336	0.006801007597416267	0.5789473684210527
0.007457244275360951	0.007441568951061315	0.631578947368421
0.008312891632535777	0.008289232211670989	0.6842105263157894
0.009487317094015396	0.009449825635271863	0.7368421052631579
0.011180907551817016	0.011117675484787183	0.7894736842105263
0.013806487245080486	0.013691578472789461	0.8421052631578947
0.01835922689351477	0.018129732112077437	0.894736842105263
0.027822479507302402	0.027294444891056306	0.9473684210526315
0.048770575499286	0.048770575499286	1.0

